Shisha: Online scheduling of CNN pipelines on heterogeneous architectures

Chiplets have become a common methodology in modern chip design. Chiplets improve yield and enable heterogeneity at the level of cores, memory subsystem and the interconnect. Convolutional Neural Networks (CNNs) have high computational, bandwidth and memory capacity requirements owing to the increasingly large amount of weights. Thus to exploit chiplet-based architectures, CNNs must be optimized in terms of scheduling and workload distribution among computing resources. We propose Shisha, an online approach to generate and schedule parallel CNN pipelines on chiplet architectures. Shisha targets heterogeneity in compute performance and memory bandwidth and tunes the pipeline schedule through a fast online exploration technique. We compare Shisha with Simulated Annealing, Hill Climbing and Pipe-Search. On average, the convergence time is improved by ~35x in Shisha compared to other exploration algorithms. Despite the quick exploration, Shisha's solution is often better than that of other heuristic exploration algorithms.

==> CP38_letter.txt <==
Letter to PPAM Editor
We thank reviewers for their comments. It helped to polish manuscript to a greater extent. We have tried to address maximum possible comments. The summary w.r.t. each reviewer is described below:

Reviewer 1:

Question 1:  "Shisha explores 0.12% of the total design space as compared to Pipe-search which explores 2.03% of the design space. " Why is the reason for the small exploration percentage?
Answer 1: We added following text in section 6.1 “this is because Shisha attempts configurations which leads towards the solution faster”.

Question 2: "Shisha finds a solution that is equivalent to exhaustive search." What is the complexity of this compared to Pipe-Search?
Answer 2: The complexity of Shisha is dependent on alpha value which is tunable. We have already discussed this in section 6.5.


Reviewer 2:

Question 1:  Authors should explain if their problem is computationally hard (NP-hard) which would justify using heuristics like simulated annealing, evolutionary, and other. Conversely, this problem may be tractable, i.e., solvable by polynomial time algorithm under some conditions (like only two core types).
Answer 1: The problem is NP-Hard and we have establisheed this notion in section 3. Added a sentence to highlight it explicitly. “Exploring in such a complex space is NP-hard”.

Question 2: There are many repetitions. For example: literature review in the introduction and in section 3 should be merged, pipeline configuration is defined twice on page 5. First four lines of section 5 repeat arguments from the introduction. Beginning of section 6 is a repetition again. 
Answer 2: We have described the structure of pipeline configuration at multiple places for the purpose of building up the flow of information. We have removed unnecessary repetition in the text as well. 

Question 3: p.3, it is said: "We show that Shisha scales better with deeper CNNs and with larger amount of EPs per processing unit" and the last sentence: "The results also show that Shisha scales well with larger networks and computing platforms" – these claims are groundless, there are no scalability tests w.r.t. CNN depth or number of EPs in this paper.
Answer 3: Figure 7 together with Table 2 represents the testing of Shisha on a range of execution places. Moreover our tests include YOLOv3 which consists of 100 layers and ResNet50 which consists of 50 layers. These networks can be regarded as CNNs of higher depth.

Question 4: p.3, Section 2 title is misleading because the motivation (for this research) is already delivered in the introduction. A better title would be "motivating example" or something similar.
Answer 4: The motivation in introduction is high level. In section 2 we formally provide specific motivational experiment along with problem definition that is why we decided to keep it as it is.  

Question 5: p.3, Section 2 – instead of referring to DDR refer to DRAM because DDR is an adjective, while DRAM is a noun (an object).
Answer 5:  Replaced DDR to DRAM in the text.

Question 6: p.3, "In Figure 1, we show three cases, namely, 1) . . . 2) . . . , and 3) . . . As can be seen, . . . the latter yields the best performance." –  usually phrase "the former the latter" refer to just two objects. Which cases do you refer to by "the latter" - 2nd & 3rd, or just the 3rd?
Answer 6: We fixed this in text.

Question 7: Figure 1 – what is shown on the horizontal axis? In the title: "cases" not "case". p.4, l.1 "less number of threads" – fewer threads, threads are countable. p.4, "This work considers a computing platform which is composed of a set of clusters consisting of high performance cores" – classically clusters mean something different in HPC, better use "set of cores" or something similar.
Answer 7: We fixed this in text.

Question 8: p.4, "the work of a minibatch (a set of inputs) is partitioned" – explain what you mean by the "set of inputs": inputs (entry signals) to the CNN, or datasets (in training or in the application of the CNN?).
Answer 8: In CNN theory, by input we mean datasets in training phase and in inference it could be a frame/image on which object identification is to be done by CNN. This term is borrowed from:
Ben-Nun, Tal, and Torsten Hoefler. "Demystifying parallel and distributed deep learning: An in-depth concurrency analysis." ACM Computing Surveys (CSUR) 52.4 (2019): 1-43.

Question 9: p.5 "In the literature, various stochastic optimization . . . algorithms have been used" – what you refer to here are metaheuristics which are representative of randomized algorithms. Stochastic optimization refers to problems with stochastic parameters and usually some form of robustness is the quality measure.
Answer 9: To solve the anomaly, we replaced stochastic “Stochastic optimization” with “metaheuristic”.

Question 10: Algorithm 1:

1. what is returned by min() in line 4? Index of the minimum value element or the minimum value? Consequently, what are min_w-1/+1 in line 5?
2. is R in line 9 the same as the R1, R2 in H_e in the last paragraph on p.6?
3. what is C? BTW, in section 4.1 it is explained as follows: "C is assignment choice which is discussed in Section 4.1". Thus it is redirecting to itself!
4. In the last paragraph on p.6:
    1. why layer weights w_li have two indexes? (one should be enough)
    2. what is performance rank e_i in H_e? Is this a number (FLOPS?) or a relation (outranking)?
    3. should R1, R2 be in subscript as R_q?
    4. what are p and q?
    5. " PS_i represents the number of CNN layers assigned to ith pipeline stage" – it should be rather a set of layer indexes or a range of layers.

Answer 10: We updated algorithm 1 to address anomalies pointed by the reviewer:

1. This is explained in section 4.2 lines 15-17.
2. That was a confusion, R is rank. we have changed the variable name.
3. Thanks for pointing out, C is explained under subheading of that section. We have fixed that in the text now.
4. 
    1. W_li gives clearity that wee refer to the weight of ith value.
    2. e_i is an EP taken from H_e. H_e is set of EEP arranged in order (fastest to slowest). This is explained in the text.
    3. Fixed in text and algorithm.
    4. Fixed in text. p = Number of green EPs and q =  Number of red EPs.
    5. PS_i represents number of layers in a pipeline stage. it can be regarded as range of layers as well. 

  
Question 12: Algorithm 2

1. what is returned by execute() in line 2? time, throughput, or something else?
2. what is the sense of "near" in the "nearestFEP" in line 6? How do you elect a near FEP when all cores are equivalent (either fast or slow)? According to the description on p.7, this function should return a CNN layer rather than a stage.
3. In line 7 it is not clear what is moved in function move(). According to the description om p.7 a layer should be moved between stages, but from where to where? The way the function is called in line 7 suggests that something is done with the slowest stage (not a layer)? But what is done?
4. How to set in general parameter \alpha?
5. if the test in line 9 is negative (else is executed), then your algorithm seems to attempt the same in the next iteration of while loop because the same stage is found in line 5. So your algorithms executes \alpha times nothing. Is this correct?
6. p.7 "Shisha finds the slowest stage (Line 5) and remaps one layer at a time to the nearest faster EPs" – which layer is taken?

Answer 12: 

1. It is throughput.
2. It is a closer stage which is running on an FEP, we have added this clarification text as well.
3. the move function remaps a layer from one stage to other stage. This is clarified in the text.
4. Alpha is tunable parameter taken as input. In section 6, we mention that wee set its value to 10.
5. The contents are changed in every iteration but they can revert back to some sequence similar to previous iterations.
6. The layer at front or back end is popped out. we have added text to clarify this. 

Question 13: p. 7 " We assign higher ranks to SEPs . . . we assign the pipeline stages with heavy weights to fast EPs" – but how? Give an idea of the method.
Answer 13: This is taken care at seed gnration  stage. The ranking of EPs is done based on parameter C in Algorithm 1, line 9. 

Question 14: Fig.4 is not convincing because, as far as I understood, this is just one example. Or was this picture made by collecting results from many tests? BTW, SA, HC, RW are randomized algorithms. How is the randomness of their results presented in this diagram? Am I missing something? BTW, what is the difference between SA and SA_s, HC and HC_s?
 Answer 14: The reviewer is right about the randomness of  SA and HC. The reason of this figures to show ho fast shisha ia able to converge and compare the quality of solution. We tested only one network because exhaustive search is not possible for larger networks, such as ResNt50 and YoloV3. Moreover we picked the best runs from 200 trials with a range of cooling factors (0.9^-5 to 0.01). This is mentioned in text as well.

Question 15: Section 6.3, and Figure 6 are cryptic:

1. p.9 "compared to a set of 100 random seeds and solutions obtained with random seeds." – what is compared with what? Do you compare 100 solutions when starting shisha from random seeds, shisha against 100 random seeds, or shisha against 200 solutions (seeds + final solutions).
2. p.9 35% and 16% - what do you compare? medians? averages? with what?
3. what is actually shown on the horizontal axis of Figure 6?
4. what is the dispersion box in Figure 6 showing (what is the set of numbers, the box ranges)? 

Answer 15: The text describes that we started shisha with 100 random seeds and compared the quality of 100 solution explored by shisha. The box plots show minimum, maximum and median values so whole distribution is visualised and it is shown there does Shisha with heuristic based seed stands over thee distribution. 35% in convergence time means 35% better then the minimum value which is lower bar in the figure. 16% refers to the throughput of Shisha solution in case of YOLOv3, it is 16% better than maximum value.  

Question 16: Figure 7 – better provide numbers as in Figure 2 because shadows are not easy to compare.
Answer 16: Done

Question 17: p.10 "The likelihood of H1 and H3 is similar" – what do you mean by likelihood? Likelihood is a probability theory term.
Answer 17: Here the likeliihood to explore near optimaal solution is equal when run with either H1 or H3. But we agree that the sentence leads to confusion, therefore we omitted it.

Question 18: Table 2 – what is the meaning of this table entries?
Answer 18: This table shows different configurations of test platforms we considered for experiments in section 6.4. This also shows that Shisha is able to scale with larger platforms with higher number of EPs. A description is given in section 6.4. 

Question 19: Section 6.5 and Figure 9 does not show the impact of \alpha. I guess that this picture shows that speed of SEPs [3×, 6×, 12×] is not really a factor here. It rather seems that there was a bottleneck layer executed on SEP and in the 6th attempt of your algorithm the bottleneck was found and eliminated. Then speed of SEP become immaterial. If it is true, then this figure is rather demonstrating that your results are based on single-case evidence.
Answer 19:
This is true that algorithm looks for bottlenecks due to SEPs and tries to balance the load. But in the figure it can be seen that with higher differences shisha was able to explore better solution when alpha was 10 or 11. This means there was yet another bottleneck after iteration 6 which was captured with higher value of alpha. 


Reviewer 3:

Question 1: What is not clear is why this (Motivation) section considers a different architecture (Xeon Phi / Knights Landing) than that considered in Section 6 (Evaluation), which is described in Sections 5 (Experimental Setup) – ARM big.Little on the gem5 simulator. 
Answer 1:  We useed simulator to test shisha with multiple platforms. This is mentioned in in section 5. 

Question 2: It is not really clear how SynthNet, which has been used in the main experimental campaign (Section 6), has been constructed from AlexNet. More details should be given in order to improve the reproducibility of the presented experimental results.
Answer 2: We have described the reason as follows: “ This is to analyze CNNs that can be run on a higher number of EPs (i.e. EP > 8) and have a compute complexity matching widely
used CNNs”.

Question 3: However, it might be impossible to reproduce the results achieved using SA, HC and RW. The parameterizations used, some which are specific to each algorithm, should be provided in the final version of the manuscript. Furthermore, it is not clear if multiple runs (with different seeds) have been performed for the experiments that are not using the same initial seed as Shisha.  
Answer 3: We have added this information  in section 6.

Question 4: The authors also conclude that the proposed approach can be used on GPUs and FPGAs. In my opinion, additional experiments would have to be performed in order to give credibility to both of these claims.
Answer 4: Our claim is based on the abstractions usd in Shisha, such as EPs are quitee generic, such as an EP can be a GPU or an FPGA. However including experiments for theese platforms are out of scope of this paper.


==> CP38_readme.txt <==
Dear user,

The files in this directory are originally fetched from https://www.acm.org/publications/proceedings-template
It consists of the following files:

  readme.txt:        this file
  acmart.cls:        the LaTeX2e document class
  samplepaper.tex:   main tex file
  figs:              A folder containing all figures
  xxx.tex:           files for different sections of the document.
  references.bib:    File containing references


Contact author: Pirah Noor Soomro pirah@chalmers.se

Authors:

Mustafa - Family name: Abduljabbar

Jeronimo - Family name: Castrillon

Miquel - Family name: Pericàs

Abbreviated running head: SHISHA
